First Principles Heisenberg Models of 2D magnetic materials: The Importance of Quantum Corrections to the Exchange Coupling

Magnetic materials are typically described in terms of the Heisenberg model, which provides an accurate account of thermodynamic properties when combined with first principles calculations. This approach is usually based on an energy mapping between density functional theory and a classical Heisenberg model. However, for two-dimensional systems the eigenenergies of the Heisenberg model may differ significantly from the classical approximation, which leads to modified expressions for exchange parameters. Here we demonstrate that density functional theory yields local magnetic moments that are in accordance with strongly correlated anti-ferromagnetic eigenstates of the Heisenberg Hamiltonian. This implies that density functional theory provides a description of these states that conforms with the quantum mechanical eigenstates of the model. We then provide expressions for exchange parameters based on a proper eigenstate mapping to the Heisenberg model and find that they are typically reduced by 10 % compared to a classical analysis. Finally, we calculate the corrections to critical temperature for magnetic ordering for a previously predicted set of two-dimensional ferromagnetic insulators and find that the inclusion of quantum effects may reduce the predictions of critical temperatures by up to 7 %.

==> Antiferromagnetic%20quantum%20correction%20(updated%20version)/cover.txt <==
Dear Editor

There is currently a major interest in first principles modelling of 2D magnetic materials. Typically the magnetic properties are described in terms of Heisenberg models where the exchange parameters are obtained from density functional theory using an energy mapping analysis of different spin configurations. However, such energy mapping analysis is always based on classical approximations to the Heisenberg model although it is well known that the anti-ferromagnetic configurations (needed for the energy mapping analysis of ferromagnetic materials) are not well described by a classical energy. The classical approximation becomes particularly bad in 2D where the deviations between a classical and quantum mechanical treatment is much larger compared to the case of 3D materials.

In the present manuscript we show how to extract exchange parameters of the Heisenberg model using a proper eigenstate analysis of the quantum mechanical Heisenberg model. The results are compared with a classical analysis and it is shown that quantum corrections may reduce exchange parameters by up to 15 %. We emphasize that this is not only relevant at low temperatures, since the exchange parameters are the fundamental parameters of the Heisenberg model, which also affect thermodynamical properties at elevated temperatures. In particular, we calculate the quantum corrections to the critical temperatures for magnetic ordering for a set of previously predicted 2D magnetic insulators and show that the predicted critical temperatures are reduced by up to 10 %.

Fundamentally, the energy mapping analysis is very general and provides the correct way of deriving first principle Heisenberg Hamiltonians without resorting to a classical approximation for the spin variables. Since the quantum corrections are not negligible they should always be included and the manuscript should comprise a crucial reference for future calculations of magnetic 2D materials. Due to the vast interest in first principles modelling of 2D magnetism, we believe the present manuscript warrants publication in 2D materials.

==> cover.txt <==
Dear Editor

There is currently a major interest in first principles modelling of 2D magnetic materials. Typically the magnetic properties are described in terms of Heisenberg models where the exchange parameters are obtained from density functional theory using an energy mapping analysis of different spin configurations. However, such energy mapping analysis is always based on classical approximations to the Heisenberg model although it is well known that the anti-ferromagnetic configurations (needed for the energy mapping analysis of ferromagnetic materials) are not well described by a classical energy. The classical approximation becomes particularly bad in 2D where the deviations between a classical and quantum mechanical treatment is much larger compared to the case of 3D materials.

In the present manuscript we show how to extract exchange parameters of the Heisenberg model using a proper eigenstate analysis of the quantum mechanical Heisenberg model. The results are compared with a classical analysis and it is shown that quantum corrections may reduce exchange parameters by up to 15 %. We emphasize that this is not only relevant at low temperatures, since the exchange parameters are the fundamental parameters of the Heisenberg model, which also affect thermodynamical properties at elevated temperatures. In particular, we calculate the quantum corrections to the critical temperatures for magnetic ordering for a set of previously predicted 2D magnetic insulators and show that the predicted critical temperatures are reduced by up to 10 %.

Fundamentally, the energy mapping analysis is very general and provides the correct way of deriving first principle Heisenberg Hamiltonians without resorting to a classical approximation for the spin variables. Since the quantum corrections are not negligible they should always be included and the manuscript should comprise a crucial reference for future calculations of magnetic 2D materials. Due to the vast interest in first principles modelling of 2D magnetism, we believe the present manuscript warrants publication in 2D materials.
